Detection of ~100 days periodicity in the gamma-ray light curve of the BL Lac 4FGL 2022.7+4216

Study of quasi-periodic oscillations (QPO) in blazars is one of the crucial methods for gaining insights into the workings of the central engines of active galactic nuclei. QPOs with various characteristic time scales have been observed in the multi-wavelength emission of blazars, ranging from the radio to gamma-ray frequency bands. In this study, we carry out a comprehensive variability analysis of the BL Lac object 4FGL 2022.7+4216 detected by the \textit{Fermi-}LAT, over a period of more than three years, from April 27, 2019 to August 09, 2022. By utilizing multiple widely-used methods of time-series analyses, we detect the presence of quasi-periodic fluctuations with a period of $\sim$100 days with a confidence level exceeding $4\sigma$. This is the first time such a variability feature pertaining to this source is being reported. We propose that the observed QPO may be related to the precession of the blazar jet with a high Lorentz factor or to the motion of a plasma blob through the helical structure of the jet. However, for a decisive conclusion on the physical origin of such fluctuation, further multi-wavelength complementary observations, especially Very Long Baseline Interferometric observations, would be required.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
